Real-Time Generation of Near-Minimum-Energy Trajectories via Constraint-Informed Residual Learning

Industrial robotics demands significant energy to operate, making energy-reduction methodologies increasingly important. Strategies for planning minimum-energy trajectories typically involve solving nonlinear optimal control problems (OCPs), which rarely cope with real-time requirements. In this paper, we propose a paradigm for generating near minimum-energy trajectories for manipulators by learning from optimal solutions. Our paradigm leverages a residual learning approach, which embeds boundary conditions while focusing on learning only the adjustments needed to steer a standard solution to an optimal one. Compared to a computationally expensive OCP-based planner, our paradigm achieves 87.3% of the performance near the training dataset and 50.8% far from the dataset, while being two to three orders of magnitude faster.

==> supplementary_material.txt <==
DATA FOR THE PENDULUM
+------------+--------------------+------------------+
| Parameter  |        Unit        |   Value/Range    |
+------------+--------------------+------------------+
| I          | kg m^2             | 1.0              |
| f_v        | N m s / rad        | 1.0·10^-1        |
| m g l      | N m                | 14.7             |
| R          | 1 / (N m s)        | 1.0              |
+------------+--------------------+------------------+

DATA FOR THE SCARA
+------------+--------------------+------------------+
| Parameter  |        Unit        |   Value/Range    |
+------------+--------------------+------------------+
| m_1        | kg                 | 1.0              |
| m_2        | kg                 | 1.0              |
| a_1        | m                  | 1.0              |
| l_1        | m                  | 0.5              |
| l_2        | m                  | 0.5              |
| I_1        | kg m^2             | 1.0·10^-1        |
| I_2        | kg m^2             | 1.0·10^-1        |
| f_{v,1}    | N m s / rad        | 1.0·10^-1        |
| f_{v,2}    | N m s / rad        | 1.0·10^-1        |
| R_1        | 1 / (N m s)        | 1.33·10^-3       |
| R_2        | 1 / (N m s)        | 1.33·10^-3       |
+------------+--------------------+------------------+

